Identifying Crucial Objects in Blind and Low-Vision Individuals' Navigation

This paper presents a curated list of 90 objects essential for the navigation of blind and low-vision (BLV) individuals, encompassing road, sidewalk, and indoor environments. We develop the initial list by analyzing 21 publicly available videos featuring BLV individuals navigating various settings. Then, we refine the list through feedback from a focus group study involving blind, low-vision, and sighted companions of BLV individuals. A subsequent analysis reveals that most contemporary datasets used to train recent computer vision models contain only a small subset of the objects in our proposed list. Furthermore, we provide detailed object labeling for these 90 objects across 31 video segments derived from the original 21 videos. Finally, we make the object list, the 21 videos, and object labeling in the 31 video segments publicly available. This paper aims to fill the existing gap and foster the development of more inclusive and effective navigation aids for the BLV community.

==> figures/plots_frames/linear_model_summary_tables/video-1-segment-4.csv <==
"","Title","Correlation","F Statistics","Multiple R-squareds","P Values","Coefficent (intercept Pr(>|t|))","Coefficent (Row 2 Pr(>|t|))"
"1","gpv vs gt","0.325197788153394","2.71998057416699 on 23 DoF","0.10575360141986","0.112692294418258","1.12280664044758e-07","0.112692294418258"
"2","resnet152 vs gt","0.931359408498844","150.493704012913 on 23 DoF","0.867430347799317","1.42143889160723e-11","0.000501191182871932","1.42143889160723e-11"


==> figures/plots_frames/linear_model_summary_tables/video-1-segment-5.csv <==
"","Title","Correlation","F Statistics","Multiple R-squareds","P Values","Coefficent (intercept Pr(>|t|))","Coefficent (Row 2 Pr(>|t|))"
"1","gpv vs gt","0.146672508539708","0.241843816008031 on 11 DoF","0.0215128247613308","0.632543747586261","0.0206035061626385","0.632543747586261"
"2","resnet152 vs gt","0.359290188754519","1.63045885751596 on 11 DoF","0.129089439735258","0.227935615334886","0.768235550846196","0.227935615334886"


==> figures/plots_frames/linear_model_summary_tables/video-14-segment-4.csv <==
"","Title","Correlation","F Statistics","Multiple R-squareds","P Values","Coefficent (intercept Pr(>|t|))","Coefficent (Row 2 Pr(>|t|))"
"1","gpv vs gt","0.987192586833881","344.623510365139 on 9 DoF","0.97454920349977","1.74987784596833e-08","4.5684207019079e-06","1.74987784596833e-08"
"2","resnet152 vs gt","0.98719169053022","344.59892388205 on 9 DoF","0.974547433851914","1.75042673542482e-08","0.00404430561177035","1.75042673542482e-08"


==> figures/plots_frames/linear_model_summary_tables/video-15-segment-3.csv <==
"","Title","Correlation","F Statistics","Multiple R-squareds","P Values","Coefficent (intercept Pr(>|t|))","Coefficent (Row 2 Pr(>|t|))"
"1","gpv vs gt","0.309800673570482","1.27399059183116 on 12 DoF","0.0959764573447244","0.28107944450317","0.418634250145267","0.28107944450317"
"2","resnet152 vs gt","0.773111131093067","17.8285470788809 on 12 DoF","0.597700821020002","0.00118387868185366","0.643300265666019","0.00118387868185366"


==> figures/plots_frames/linear_model_summary_tables/video-16-segment-3.csv <==
"","Title","Correlation","F Statistics","Multiple R-squareds","P Values","Coefficent (intercept Pr(>|t|))","Coefficent (Row 2 Pr(>|t|))"
"1","gpv vs gt","0.913847859631285","45.5844611150167 on 9 DoF","0.835117910552679","8.34949042746045e-05","0.00375937108132643","8.34949042746045e-05"
"2","resnet152 vs gt","0.904959176726415","40.7103300474313 on 9 DoF","0.818951111541351","0.000128185301009131","0.00357500684897733","0.000128185301009131"


==> figures/plots_frames/linear_model_summary_tables/video-2-segment-1.csv <==
"","Title","Correlation","F Statistics","Multiple R-squareds","P Values","Coefficent (intercept Pr(>|t|))","Coefficent (Row 2 Pr(>|t|))"
"1","gpv vs gt","0.44593662299244","11.1699207715078 on 45 DoF","0.198859471725902","0.00168072190282625","5.428290040572e-07","0.00168072190282624"
"2","resnet152 vs gt","0.79270201638833","76.090292728872 on 45 DoF","0.628376486786124","3.13200965763916e-11","0.709208769745175","3.13200965763916e-11"


==> figures/plots_frames/linear_model_summary_tables/video-3-segment-2.csv <==
"","Title","Correlation","F Statistics","Multiple R-squareds","P Values","Coefficent (intercept Pr(>|t|))","Coefficent (Row 2 Pr(>|t|))"
"1","gpv vs gt","0.087907286833653","0.0700908602213003 on 9 DoF","0.00772769107845411","0.797167959014518","0.00143304154806353","0.797167959014518"
"2","resnet152 vs gt","0.315928722575633","0.997899971640891 on 9 DoF","0.0998109577482713","0.343918082971665","0.000147422011470695","0.343918082971665"


==> figures/plots_frames/linear_model_summary_tables/video-3-segment-3.csv <==
"","Title","Correlation","F Statistics","Multiple R-squareds","P Values","Coefficent (intercept Pr(>|t|))","Coefficent (Row 2 Pr(>|t|))"
"1","gpv vs gt","-0.0660108587366997","0.231954701149877 on 53 DoF","0.0043574334711565","0.632060950354889","1.38408986707899e-24","0.632060950354889"
"2","resnet152 vs gt","0.298488137709082","5.18390479296637 on 53 DoF","0.0890951683530363","0.0268610561865233","1.19698884178206e-28","0.0268610561865233"


==> figures/plots_frames/linear_model_summary_tables/video-4-segment-4.csv <==
"","Title","Correlation","F Statistics","Multiple R-squareds","P Values","Coefficent (intercept Pr(>|t|))","Coefficent (Row 2 Pr(>|t|))"
"1","gpv vs gt","0.0915901824371384","0.532962874138259 on 63 DoF","0.0083887615188683","0.468069858378881","8.60745971922205e-22","0.468069858378881"
"2","resnet152 vs gt","0.301861119969931","6.316091683858 on 63 DoF","0.091120135749501","0.0145350458394029","5.87092417756554e-19","0.0145350458394029"


==> notes.txt <==
Visual Question Answering (VQA) is a research area that focuses on developing algorithms to enable machines to answer questions about an image. VQA requires the integration of different techniques from computer vision, natural language processing, and machine learning. In recent years, there has been significant progress in VQA, and several approaches have been proposed to tackle this challenging problem.

One of the earliest approaches to VQA was proposed by Antol et al. in 2015. They introduced a model that combined convolutional neural networks (CNNs) for visual feature extraction with long short-term memory (LSTM) networks for natural language processing. The model was trained on a large dataset of image-question-answer triplets and achieved promising results on both multiple-choice and open-ended VQA tasks.

In 2016, a new dataset called VQA v1.0 was introduced, which included more complex questions and a larger variety of visual concepts. Several methods were proposed to address this more challenging dataset, including the Attention-Based Model (ABM) proposed by Lu et al. (2016). ABM used attention mechanisms to selectively focus on different parts of the image and the question to generate the answer. This approach achieved state-of-the-art performance on the VQA v1.0 dataset.

Another notable approach to VQA is the Stacked Attention Network (SAN) proposed by Yang et al. (2016). SAN used a multi-stage attention mechanism to refine the visual and textual representations of the image and question, respectively, and generate a final answer. SAN achieved better performance than the previous state-of-the-art methods on both the VQA v1.0 and VQA v2.0 datasets.

In recent years, there has been an increasing focus on multimodal approaches to VQA, which incorporate information from multiple modalities, such as image, text, and audio. For example, in 2019, Tan et al. proposed a model that uses not only the image and question but also a textual description of the image to generate the answer. The model achieved state-of-the-art performance on several VQA datasets.

Overall, VQA has seen significant progress in recent years, and there are several promising approaches that have been proposed to tackle this challenging problem. The development of larger and more diverse datasets and the use of multimodal approaches are likely to continue to drive progress in this field.

==
Visual Question Answering (VQA) is a challenging research area that requires the integration of techniques from computer vision, natural language processing, and machine learning. While significant progress has been made in recent years, there are still several challenges that need to be addressed in VQA research. Some of the main challenges include:

Ambiguity: Many questions in VQA can be interpreted in multiple ways, leading to ambiguity in the answers. For example, the question "What color is the bird?" could refer to the overall color of the bird or the color of a specific part of the bird. Addressing this ambiguity requires developing models that can reason about the context of the question and the image.
Variability: Images in VQA datasets can vary greatly in terms of their content, quality, and complexity, making it difficult to develop models that can generalize to new images. Addressing this variability requires developing robust feature extraction techniques and training models on large and diverse datasets.
Compositionality: Many questions in VQA require combining information from different parts of the image and the question to generate the answer. Addressing this compositionality requires developing models that can reason about the relationships between different visual and textual elements.
Multi-modality: VQA involves integrating information from multiple modalities, including images, text, and sometimes audio. Addressing this multi-modality requires developing models that can effectively fuse information from different sources and handle missing or incomplete information.
Bias: VQA datasets and models can be biased towards certain types of images, questions, or answers, leading to unfair or inaccurate predictions. Addressing this bias requires developing datasets that are more diverse and representative and developing models that are more transparent and explainable.
Overall, addressing these challenges requires developing models that can reason about the complex relationships between visual and textual elements, handle variability and ambiguity, and integrate information from multiple modalities. While these challenges are significant, addressing them is essential for advancing the state of the art in VQA research.
==
are tailored for people with visual impairments. In recent years, several approaches have been proposed to tackle this challenging problem. Here are some notable works in this area:

Audio-based image captioning: One approach to accessible image captioning is to generate captions as audio descriptions. In 2016, Katti et al. proposed an audio-based image captioning system that uses a convolutional neural network (CNN) to extract features from the image and a recurrent neural network (RNN) to generate a natural language description of the image as an audio file. The system was evaluated on a dataset of images with ground truth audio descriptions and achieved promising results.
Tactile image captioning: Another approach to accessible image captioning is to generate captions as tactile graphics. In 2018, Tang et al. proposed a tactile image captioning system that generates a sequence of Braille characters to describe the image. The system uses a CNN to extract features from the image and a LSTM network to generate the Braille characters. The system was evaluated on a dataset of tactile images and achieved promising results.
Language simplification: For people with cognitive impairments, language simplification can be a useful approach to make image captions more accessible. In 2020, Kumar et al. proposed a language simplification approach to generate simplified captions for people with cognitive impairments. The approach uses a transformer-based model to generate simplified captions from the original caption. The approach was evaluated on a dataset of images and captions and achieved promising results.
Multi-modal approach: Another approach to accessible image captioning is to combine different modalities to generate more informative captions. In 2021, Yan et al. proposed a multi-modal approach that combines visual features, textual features, and auditory features to generate captions. The approach uses a transformer-based model to fuse the different modalities and generate the caption. The approach was evaluated on a dataset of images and captions with associated auditory features and achieved promising results.
Overall, accessible image captioning is a challenging research area that requires the integration of techniques from computer vision, natural language processing, and other domains. The approaches discussed above demonstrate the potential of different modalities and techniques to generate more accessible image captions for people with visual impairments or cognitive impairments.

==

mage captioning is a challenging task that involves generating a textual description of an image. For people with vision impairments, image captioning can provide an alternative way to access visual information. In recent years, several approaches have been proposed to improve image captioning for people with vision impairments. Here are some related works in this area:

Audio Descriptions: One approach to improve image captioning for people with vision impairments is to provide audio descriptions of the images. Audio descriptions are verbal explanations of visual information that are intended to provide people with visual impairments with a better understanding of the content of the image. Researchers have proposed several methods to automatically generate audio descriptions of images, including using object detection algorithms and natural language processing techniques.
Textual Descriptions: Another approach to improve image captioning for people with vision impairments is to provide textual descriptions of the images. Textual descriptions can be generated using natural language processing techniques and can provide a detailed and accurate description of the image. Researchers have proposed several methods to generate textual descriptions of images, including using convolutional neural networks (CNNs) for image feature extraction and recurrent neural networks (RNNs) for language generation.
Multi-Modal Approaches: Multi-modal approaches combine information from multiple sources, such as images, text, and audio, to generate more comprehensive and accurate descriptions of images. Multi-modal approaches have been shown to improve image captioning for people with vision impairments by providing a richer and more diverse set of information. Researchers have proposed several methods for multi-modal image captioning, including using attention mechanisms to selectively focus on different parts of the image and text, and using reinforcement learning to optimize the image captioning model.
Evaluation Metrics: Finally, evaluating the quality of image captions for people with vision impairments can be challenging, as there is no universal standard for what makes a good image caption. Researchers have proposed several evaluation metrics for image captioning, including automatic metrics based on language similarity, as well as user studies to evaluate the usefulness and accuracy of image captions.
Overall, improving image captioning for people with vision impairments requires developing models that can generate accurate and informative descriptions of images, as well as evaluating the quality of the image captions using appropriate metrics. By developing effective image captioning methods, we can improve access to visual information for people with vision impairments and enhance their overall quality of life.

==
Accessible audio description generation is an important research area aimed at providing people with visual impairments with access to visual media through audio descriptions. Here are some related works in this area:

Rule-based Approaches: One approach to generating audio descriptions is based on a set of rules that are applied to the visual media to generate a description. These rules can be manually defined or learned from examples. This approach has the advantage of being interpretable, but may not always capture the nuances and context of the visual media.
Automatic Speech Recognition (ASR) based Approaches: Another approach is to use automatic speech recognition (ASR) to transcribe the audio content of the visual media, and then generate an audio description based on the transcript. This approach has the advantage of being scalable and efficient, but may suffer from errors introduced by the ASR system.
Machine Learning Approaches: Machine learning approaches have also been proposed for accessible audio description generation. These approaches involve training models on large datasets of audio descriptions and visual media to learn how to generate high-quality descriptions. These models can be based on various architectures such as recurrent neural networks (RNNs), convolutional neural networks (CNNs), or transformer models. These approaches have the advantage of being able to capture the nuances and context of the visual media, but may require large amounts of training data and computational resources.
User Studies: Finally, evaluating the quality of audio descriptions generated by these approaches can be challenging, as there is no universal standard for what makes a good audio description. Researchers have proposed several evaluation methods, including user studies to evaluate the usefulness and accuracy of audio descriptions.
Overall, accessible audio description generation requires developing models that can generate high-quality descriptions of visual media that are both accurate and informative. By improving the accessibility of visual media through audio descriptions, we can enhance the overall quality of life for people with visual impairments.

==

The VizWiz Challenge is an annual competition that challenges researchers and developers to develop computer vision algorithms that can assist people with visual impairments in daily life. The challenge is organized by the Computer Vision Group at the Rochester Institute of Technology and is sponsored by Google, Microsoft, and other organizations. The challenge includes several subtasks, such as object recognition, text recognition, and scene recognition.

One of the most prominent subtasks of the VizWiz Challenge is the Image Captioning subtask. In this subtask, participants are tasked with developing algorithms that can generate natural language descriptions of images that are captured by people with visual impairments. The goal of this subtask is to improve the accessibility of visual information for people with visual impairments.

The VizWiz Challenge has led to several advances in the field of computer vision and has inspired researchers and developers to create algorithms that can make a real difference in the lives of people with visual impairments. The challenge provides a platform for researchers to evaluate their algorithms on real-world data and to compare their performance against other state-of-the-art algorithms. Additionally, the challenge encourages collaboration and knowledge sharing among researchers, which can lead to further advances in the field. Overall, the VizWiz Challenge is an important initiative that highlights the potential of computer vision to improve the lives of people with visual impairments.

===
Visual Question Answering (VQA) is a challenging research area that requires the integration of computer vision, natural language processing, and machine learning. While significant progress has been made in recent years, there are still several challenges that need to be addressed. In this response, I will discuss some of the key challenges in VQA research and provide references to relevant work.

Bias in VQA Datasets: One of the main challenges in VQA research is the bias present in VQA datasets. VQA datasets are often collected using crowd-sourcing, which can lead to biases in the types of questions and answers collected. For example, some studies have shown that VQA models tend to rely on biases in the training data rather than visual information to generate answers (Goyal et al., 2017). To address this issue, several studies have proposed techniques to mitigate bias in VQA datasets, such as re-balancing the dataset (Anderson et al., 2018) or using adversarial training to reduce the influence of biased features (Ramakrishnan et al., 2020).
Open-ended VQA: Most VQA datasets contain multiple-choice questions, where the answer is one of a fixed set of options. However, in real-world scenarios, questions can be open-ended, and the answer can be any arbitrary text. Open-ended VQA is a more challenging task since the model needs to generate an answer from scratch rather than selecting one from a set of options. Several approaches have been proposed to tackle open-ended VQA, such as the Bottom-Up and Top-Down Attention model (Anderson et al., 2018), which uses a combination of bottom-up visual features and top-down textual features to generate answers.
Fine-grained understanding: VQA models should be able to understand the fine-grained details in the image and the question to generate accurate answers. For example, a VQA model should be able to differentiate between a brown and a black dog or identify the location of an object in the image. This requires the model to have a deep understanding of both the image and the question, which is still a challenging task. Several studies have proposed techniques to improve fine-grained understanding in VQA, such as using object detection (Lu et al., 2016) or incorporating textual explanations (Das et al., 2018).
Scalability: VQA models need to be scalable to handle large-scale datasets and real-world scenarios. This requires the development of efficient algorithms and the use of parallel computing techniques. Several studies have proposed scalable VQA models, such as the Modular Multimodal Networks proposed by Kim et al. (2020), which use modular components to handle different modalities in a scalable way.
In conclusion, VQA research is a challenging field that requires addressing several issues related to bias in datasets, open-ended questions, fine-grained understanding, and scalability. While several approaches have been proposed to tackle these challenges, there is still room for improvement, and further research is needed to develop more accurate and robust VQA models.

References:

Anderson, P., et al. (2018). Bottom-up and top-down attention for image captioning and visual question answering. Proceedings of the IEEE Conference on Computer Vision and Pattern Recognition, 6077-6086.
Das, A., et al. (2018). Visual Dialog. Proceedings of the IEEE Conference on Computer Vision and Pattern Recognition, 326-335.
Goyal, Y., et al. (2017). Making the V in VQA matter: Elevating the role of image understanding in Visual Question Answering. Proceedings of the IEEE Conference on Computer Vision and Pattern Recognition, 6904-6913.
Kim, J., et al. (2020). Modular Mult


"Empowering Blind Users with a Comprehensive Semantic Object Taxonomy for Indoor/Outdoor Navigation: Assessing AI Model Readiness"


"Enabling Accessible Navigation: Developing a Semantic Object Taxonomy for Both Indoor and Outdoor Spaces and Assessing AI Models' Suitability for the Visually Impaired"


============
% \textbf{Pixel-level IFS.}
% % \fx{This is the difference between raw pixel values. Pls expand} % Imaran: you are getting too much technical details here. Pls use the symbols in Inter-Frame Similarity (IFS) Score section, and use them here.
% To calculate pixel level IFS we use the structural similarity index measure (SSIM)~\cite{wang2004image}. SSIM was proposed for assessing quality of distorted images based on the degradation of structural information. We adopted this technique to measure the pixel-level similarity between two image frames. SSIM measures the similarity between two images by extracting three key features, i.e., \textit{Luminance, Contrast,} and \textit{Structure}, and returns a score in the range $[0, 1]$, where a value of 1 indicates the maximum similarity. Let us consider two images $I_i$ and $I_{i+1}$ from the set $I$. To compute SSIM between two images \textit{Luminance, Contrast,} and \textit{Structure} are compared by three different functions in a windowing approach (11 X 11 circular-symmetric Gaussian weighting)~\cite{wang2004image}. 
% Lets denote these functions as $l(x,y)$, $c(x,y)$ and $s(x,y)$ respectively, Where $x$ and $y$ represent the sliding window of frame $I_i$ and $I_{i+1}$ respectively. The SSIM score of a sliding window, $SSIM(x,y)$ is measured by combining $l(x,y)$, $c(x,y)$ and $s(x,y)$ by a combination function $f(\cdot)$. Finally, The overall SSIM, which is the Pixel-level IFS $PIFS(I_i, I_{i+1})$ score of the two given images in our case, can be measured as follows
% \begin{equation}
%     % \[ 
%     PIFS(I_i, I_{i+1}) = \sum_{j=1}^{n} SSIM(x_j, y_j)
%     % \]
% \end{equation}

%%%%%

 % (https://tech.amikelive.com/node-718/what-object-categories-labels-are-in-coco-dataset/)
% https://openaccess.thecvf.com/content_ICCV_2017/papers/Neuhold_The_Mapillary_Vistas_ICCV_2017_paper.pdf


